Quantune: Post-training Quantization of Convolutional Neural Networks using Extreme Gradient Boosting for Fast Deployment

To adopt convolutional neural networks (CNN) for a range of resource-constrained targets, it is necessary to compress the CNN models by performing quantization, whereby precision representation is converted to a lower bit representation. To overcome problems such as sensitivity of the training dataset, high computational requirements, and large time consumption, post-training quantization methods that do not require retraining have been proposed. In addition, to compensate for the accuracy drop without retraining, previous studies on post-training quantization have proposed several complementary methods: calibration, schemes, clipping, granularity, and mixed-precision. To generate a quantized model with minimal error, it is necessary to study all possible combinations of the methods because each of them is complementary and the CNN models have different characteristics. However, an exhaustive or a heuristic search is either too time-consuming or suboptimal. To overcome this challenge, we propose an auto-tuner known as Quantune, which builds a gradient tree boosting model to accelerate the search for the configurations of quantization and reduce the quantization error. We evaluate and compare Quantune with the random, grid, and genetic algorithms. The experimental results show that Quantune reduces the search time for quantization by approximately 36.5x with an accuracy loss of 0.07 ~ 0.65% across six CNN models, including the fragile ones (MobileNet, SqueezeNet, and ShuffleNet). To support multiple targets and adopt continuously evolving quantization works, Quantune is implemented on a full-fledged compiler for deep learning as an open-sourced project.

==> result.txt <==

Transfer + Online learning, genetic alg.
- MobileNet
random: trials 11 (70.6 70.64 71.23)
grid: trials 29 (69.84 70.83 71.23)
xgboost (simple online): trials 22 (0 71.23)
xgboost (initial point): trials 22 (65.55 71.23)
xgboost (transfer): trials 2 (65.55(1) 71.23(48))
genetic: trials: 73 , 70.13(4) 70.7(68) 71.23(2) 

genetic vs. XGB-T: 73 (71.23)  -> 2 (71.23) , 36.5x,  

- ShuffleNet
random: trials 47 (59.93  63.1 63.17 63.41)
grid: trials 63 (52.45 52.62 61.72 62.16 63.10 63.13 63.17 63.41)
xgboost (simple online): trials 28 (0 63.41)
xgboost (initial point): trials 28 (61.44 63.41)
xgboost (transfer): trials 36 (61.44(3) 61.72(5) 61.78(1) 63.17(26) 63.41(30))
genetic: trials: 77 , 62.4(10) 63.13(66) 63.59(2)

genetic vs. XGB-T: 77 (63.59) -> 36 (63.41) . 2.133x -0.18

- SqueezeNet
random: trials 29 (24.54 48.63 52.01 52.86 53.15)
grid: trials 29 (21.92 26.24 43.88 48.08 52.53 52.55 52.88 53.15)
xgboost (simple online): trials 30 (0 52.88)
xgboost (initial point): trials 1 (52.88)
xgboost (transfer): trials 4 (52.88(3) 53.15(46))
genetic: trials: 117 , 13.81(4) 48.08(22) 52.4(48) 52.88(42) 53.06 (2) -seed = 12
genetic: trials: 73 , 52.56(72) 53.15(2) -seed 122

genetic vs. XGB-T: 73 (53.15) -> 4 (53.15) , 18.25x 

- GoogleNet Slim v4
random: trials 62 (69.28 69.58 69.79 70.09 70.51 70.53 70.58)
grid: trials 21 (70.22 70.58)
xgboost (simple online): trials 51 (0 70.51 70.53 70.58)
xgboost (initial point): trials 50 (60.68 70.51 70.53 70.58)
xgboost (transfer): trials 2 (60.68(1) 70.53(63))
genetic: trials: 23 , 69.63(2) 70.15(8) 70.17(12) 70.22(41)

genetic vs. XGB-T: 23 (70.22) -> 2 (70.53) , 11.5 +0.31

- Resnet18 
random: trials 30 (4.57 69.82 69.85 70.25)
grid: trials 21 (29.03 30.05 65.91 70.02 70.25)
xgboost (simple online): trials 24 (0 70.25)
xgboost (initial point): trials 24 (41.19 70.25)
xgboost (transfer): trials 14 (41.19(1) 69.53(2) 69.63(3) 69.71(3) 69.85(1) 70.02(3) 70.25(36))
genetic: trials: 421 , 16.7(4) 28.05(22) 69.15(46) 69.82(44) 69.83(93) 69.97(154) 70.13 (56) 70.25 (2) - seed 12
genetic: trials: 51 , 14.35(44) 54.06(6) 70.25(2) -seed 122

genetic vs. XGB-T: 51 (70.25) -> 14 (70.25), 3.64 

- Resnet50
random: trials 30 (75.51 75.57 75.79 76.01)
grid: trials 45 (69.80 74.58 75.14 75.26 75.43 75.51 75.59 75.79 75.84 75.93 76.01)
xgboost (simple online): trials 48 (0 75.67 75.79)
xgboost (initial point): trials 1 (75.79)
xgboost (transfer): trials 28 (75.79(3) 75.84(22) 75.93(2) 76.01(22))
genetic: trials: 73 , 75.77(4) 75.79(68) 76.01(2)

genetic vs. XGB-T: 73 (76.01) -> 28 (76.01), 2.6x 


description (three methodology) - 
- simple online learning -> other data (unstable이 오래감) (inital point를 안씀)
- online learning (initial point는 쓰고 그 후로는 online learning)
- transfer learning
\fi


# Genetic Algorithm

## detail
[1] "MobileNet"
GA | iter = 1 | Mean = 63.845 | Best = 70.130
GA | iter = 2 | Mean = 63.845 | Best = 70.130
GA | iter = 3 | Mean = 70.415 | Best = 70.700
GA | iter = 4 | Mean = 70.7 | Best = 70.7
GA | iter = 5 | Mean = 70.7 | Best = 70.7
GA | iter = 6 | Mean = 70.7 | Best = 70.7
GA | iter = 7 | Mean = 70.7 | Best = 70.7
GA | iter = 8 | Mean = 70.7 | Best = 70.7
GA | iter = 9 | Mean = 70.7 | Best = 70.7
GA | iter = 10 | Mean = 70.7 | Best = 70.7
GA | iter = 11 | Mean = 70.7 | Best = 70.7
GA | iter = 12 | Mean = 70.7 | Best = 70.7
GA | iter = 13 | Mean = 70.7 | Best = 70.7
GA | iter = 14 | Mean = 70.7 | Best = 70.7
GA | iter = 15 | Mean = 70.7 | Best = 70.7
GA | iter = 16 | Mean = 70.7 | Best = 70.7
GA | iter = 17 | Mean = 70.7 | Best = 70.7
GA | iter = 18 | Mean = 70.7 | Best = 70.7
GA | iter = 19 | Mean = 70.7 | Best = 70.7
GA | iter = 20 | Mean = 70.7 | Best = 70.7
GA | iter = 21 | Mean = 70.7 | Best = 70.7
GA | iter = 22 | Mean = 70.7 | Best = 70.7
GA | iter = 23 | Mean = 70.7 | Best = 70.7
GA | iter = 24 | Mean = 70.7 | Best = 70.7

[1] "ShuffleNet"
GA | iter = 1 | Mean = 55.665 | Best = 62.400
GA | iter = 2 | Mean = 54.595 | Best = 62.400
GA | iter = 3 | Mean = 36.48 | Best = 62.40
GA | iter = 4 | Mean = 62.4 | Best = 62.4
GA | iter = 5 | Mean = 62.4 | Best = 62.4
GA | iter = 6 | Mean = 62.765 | Best = 63.130
GA | iter = 7 | Mean = 63.13 | Best = 63.13
GA | iter = 8 | Mean = 63.13 | Best = 63.13
GA | iter = 9 | Mean = 60.75 | Best = 63.13
GA | iter = 10 | Mean = 62.765 | Best = 63.130
GA | iter = 11 | Mean = 60.75 | Best = 63.13
GA | iter = 12 | Mean = 62.425 | Best = 63.130
GA | iter = 13 | Mean = 62.455 | Best = 63.130
GA | iter = 14 | Mean = 63.13 | Best = 63.13
GA | iter = 15 | Mean = 63.13 | Best = 63.13
GA | iter = 16 | Mean = 63.13 | Best = 63.13
GA | iter = 17 | Mean = 63.13 | Best = 63.13
GA | iter = 18 | Mean = 62.455 | Best = 63.130
GA | iter = 19 | Mean = 62.64 | Best = 63.13
GA | iter = 20 | Mean = 62.64 | Best = 63.13
GA | iter = 21 | Mean = 60.75 | Best = 63.13
GA | iter = 22 | Mean = 60.75 | Best = 63.13
GA | iter = 23 | Mean = 63.13 | Best = 63.13
GA | iter = 24 | Mean = 63.13 | Best = 63.13
GA | iter = 25 | Mean = 60.75 | Best = 63.13
GA | iter = 26 | Mean = 60.75 | Best = 63.13
GA | iter = 27 | Mean = 60.75 | Best = 63.13
GA | iter = 28 | Mean = 57.79 | Best = 63.13
GA | iter = 29 | Mean = 62.455 | Best = 63.130
GA | iter = 30 | Mean = 61.81 | Best = 63.13
GA | iter = 31 | Mean = 61.81 | Best = 63.13
GA | iter = 32 | Mean = 63.13 | Best = 63.13
GA | iter = 33 | Mean = 62.455 | Best = 63.130
GA | iter = 34 | Mean = 62.58 | Best = 63.13
GA | iter = 35 | Mean = 62.955 | Best = 63.130
GA | iter = 36 | Mean = 63.13 | Best = 63.13
GA | iter = 37 | Mean = 63.13 | Best = 63.13
GA | iter = 38 | Mean = 57.79 | Best = 63.13
GA | iter = 39 | Mean = 63.36 | Best = 63.59
GA | iter = 40 | Mean = 36.50 | Best = 63.59
GA | iter = 41 | Mean = 63.59 | Best = 63.59
GA | iter = 42 | Mean = 63.075 | Best = 63.590
GA | iter = 43 | Mean = 62.995 | Best = 63.590
GA | iter = 44 | Mean = 59.22 | Best = 63.59
GA | iter = 45 | Mean = 62.995 | Best = 63.590
GA | iter = 46 | Mean = 63.59 | Best = 63.59
GA | iter = 47 | Mean = 63.59 | Best = 63.59
GA | iter = 48 | Mean = 36.50 | Best = 63.59

[1] "SqueezeNet"
GA | iter = 1 | Mean =  6.955 | Best = 13.810
GA | iter = 2 | Mean =  6.955 | Best = 13.810
GA | iter = 3 | Mean = 30.945 | Best = 48.080
GA | iter = 4 | Mean = 48.08 | Best = 48.08
GA | iter = 5 | Mean = 48.08 | Best = 48.08
GA | iter = 6 | Mean = 48.08 | Best = 48.08
GA | iter = 7 | Mean = 48.08 | Best = 48.08
GA | iter = 8 | Mean = 48.08 | Best = 48.08
GA | iter = 9 | Mean = 48.08 | Best = 48.08
GA | iter = 10 | Mean = 48.08 | Best = 48.08
GA | iter = 11 | Mean = 48.08 | Best = 48.08
GA | iter = 12 | Mean = 48.08 | Best = 48.08
GA | iter = 13 | Mean = 48.08 | Best = 48.08
GA | iter = 14 | Mean = 50.24 | Best = 52.40
GA | iter = 15 | Mean = 50.24 | Best = 52.40
GA | iter = 16 | Mean = 52.4 | Best = 52.4
GA | iter = 17 | Mean = 52.4 | Best = 52.4
GA | iter = 18 | Mean = 52.4 | Best = 52.4
GA | iter = 19 | Mean = 52.4 | Best = 52.4
GA | iter = 20 | Mean = 52.4 | Best = 52.4
GA | iter = 21 | Mean = 52.4 | Best = 52.4
GA | iter = 22 | Mean = 52.4 | Best = 52.4
GA | iter = 23 | Mean = 52.4 | Best = 52.4
GA | iter = 24 | Mean = 52.4 | Best = 52.4

[1] "googlenet_slim_v4"
GA | iter = 1 | Mean = 69.45 | Best = 69.63
GA | iter = 2 | Mean = 69.89 | Best = 70.15
GA | iter = 3 | Mean = 70.12 | Best = 70.15
GA | iter = 4 | Mean = 70.15 | Best = 70.15
GA | iter = 5 | Mean = 70.15 | Best = 70.15
GA | iter = 6 | Mean = 70.16 | Best = 70.17
GA | iter = 7 | Mean = 69.92 | Best = 70.17
GA | iter = 8 | Mean = 69.92 | Best = 70.17
GA | iter = 9 | Mean = 69.185 | Best = 70.170
GA | iter = 10 | Mean = 70.16 | Best = 70.17
GA | iter = 11 | Mean = 69.555 | Best = 70.170
GA | iter = 12 | Mean = 70.195 | Best = 70.220
GA | iter = 13 | Mean = 45.39 | Best = 70.22
GA | iter = 14 | Mean = 70.22 | Best = 70.22
GA | iter = 15 | Mean = 70.22 | Best = 70.22
GA | iter = 16 | Mean = 70.22 | Best = 70.22
GA | iter = 17 | Mean = 70.22 | Best = 70.22
GA | iter = 18 | Mean = 45.39 | Best = 70.22
GA | iter = 19 | Mean = 70.085 | Best = 70.220
GA | iter = 20 | Mean = 70.085 | Best = 70.220
GA | iter = 21 | Mean = 69.645 | Best = 70.220
GA | iter = 22 | Mean = 69.645 | Best = 70.220
GA | iter = 23 | Mean = 70.22 | Best = 70.22
GA | iter = 24 | Mean = 70.22 | Best = 70.22
GA | iter = 25 | Mean = 69.645 | Best = 70.220
GA | iter = 26 | Mean = 69.17 | Best = 70.22
GA | iter = 27 | Mean = 69.17 | Best = 70.22
GA | iter = 28 | Mean = 69.945 | Best = 70.220
GA | iter = 29 | Mean = 45.39 | Best = 70.22
GA | iter = 30 | Mean = 51.635 | Best = 70.220
GA | iter = 31 | Mean = 51.635 | Best = 70.220
GA | iter = 32 | Mean = 69.965 | Best = 70.220
GA | iter = 33 | Mean = 45.39 | Best = 70.22
GA | iter = 34 | Mean = 67.58 | Best = 70.22
GA | iter = 35 | Mean = 67.445 | Best = 70.220
GA | iter = 36 | Mean = 69.965 | Best = 70.220
GA | iter = 37 | Mean = 70.22 | Best = 70.22
GA | iter = 38 | Mean = 70.195 | Best = 70.220
GA | iter = 39 | Mean = 70.155 | Best = 70.220
GA | iter = 40 | Mean = 51.635 | Best = 70.220
GA | iter = 41 | Mean = 70.22 | Best = 70.22
GA | iter = 42 | Mean = 45.39 | Best = 70.22
GA | iter = 43 | Mean = 69.965 | Best = 70.220
GA | iter = 44 | Mean = 69.17 | Best = 70.22
GA | iter = 45 | Mean = 69.965 | Best = 70.220
GA | iter = 46 | Mean = 70.22 | Best = 70.22
GA | iter = 47 | Mean = 70.22 | Best = 70.22
GA | iter = 48 | Mean = 51.635 | Best = 70.220

[1] "resnet18"
GA | iter = 1 | Mean =  9.505 | Best = 16.700
GA | iter = 2 | Mean =  9.505 | Best = 16.700
GA | iter = 3 | Mean = 22.375 | Best = 28.050
GA | iter = 4 | Mean = 28.05 | Best = 28.05
GA | iter = 5 | Mean = 28.05 | Best = 28.05
GA | iter = 6 | Mean = 28.05 | Best = 28.05
GA | iter = 7 | Mean = 28.05 | Best = 28.05
GA | iter = 8 | Mean = 28.05 | Best = 28.05
GA | iter = 9 | Mean = 28.05 | Best = 28.05
GA | iter = 10 | Mean = 28.05 | Best = 28.05
GA | iter = 11 | Mean = 28.05 | Best = 28.05
GA | iter = 12 | Mean = 28.05 | Best = 28.05
GA | iter = 13 | Mean = 28.05 | Best = 28.05
GA | iter = 14 | Mean = 48.60 | Best = 69.15
GA | iter = 15 | Mean = 48.60 | Best = 69.15
GA | iter = 16 | Mean = 69.15 | Best = 69.15
GA | iter = 17 | Mean = 69.15 | Best = 69.15
GA | iter = 18 | Mean = 69.15 | Best = 69.15
GA | iter = 19 | Mean = 69.15 | Best = 69.15
GA | iter = 20 | Mean = 69.15 | Best = 69.15
GA | iter = 21 | Mean = 69.15 | Best = 69.15
GA | iter = 22 | Mean = 69.15 | Best = 69.15
GA | iter = 23 | Mean = 69.15 | Best = 69.15
GA | iter = 24 | Mean = 69.15 | Best = 69.15

[1] "resnet50"
GA | iter = 1 | Mean = 75.455 | Best = 75.770
GA | iter = 2 | Mean = 75.455 | Best = 75.770
GA | iter = 3 | Mean = 75.78 | Best = 75.79
GA | iter = 4 | Mean = 75.79 | Best = 75.79
GA | iter = 5 | Mean = 75.79 | Best = 75.79
GA | iter = 6 | Mean = 75.79 | Best = 75.79
GA | iter = 7 | Mean = 75.79 | Best = 75.79
GA | iter = 8 | Mean = 75.79 | Best = 75.79
GA | iter = 9 | Mean = 75.79 | Best = 75.79
GA | iter = 10 | Mean = 75.79 | Best = 75.79
GA | iter = 11 | Mean = 75.79 | Best = 75.79
GA | iter = 12 | Mean = 75.79 | Best = 75.79
GA | iter = 13 | Mean = 75.79 | Best = 75.79
GA | iter = 14 | Mean = 75.79 | Best = 75.79
GA | iter = 15 | Mean = 75.79 | Best = 75.79
GA | iter = 16 | Mean = 75.79 | Best = 75.79
GA | iter = 17 | Mean = 75.79 | Best = 75.79
GA | iter = 18 | Mean = 75.79 | Best = 75.79
GA | iter = 19 | Mean = 75.79 | Best = 75.79
GA | iter = 20 | Mean = 75.79 | Best = 75.79
GA | iter = 21 | Mean = 75.79 | Best = 75.79
GA | iter = 22 | Mean = 75.79 | Best = 75.79
GA | iter = 23 | Mean = 75.79 | Best = 75.79
GA | iter = 24 | Mean = 75.79 | Best = 75.79

